Robust Multi-Robot Trajectory Optimization Using Alternating Direction Method of Multiplier

We propose a variant of alternating direction method of multiplier (ADMM) to solve constrained trajectory optimization problems. Our ADMM framework breaks a joint optimization into small sub-problems, leading to a low iteration cost and decentralized parameter updates. Starting from a collision-free initial trajectory, our method inherits the theoretical properties of primal interior point method (P-IPM), i.e., guaranteed collision avoidance and homotopy preservation throughout optimization, while being orders of magnitude faster. We have analyzed the convergence and evaluated our method for time-optimal multi-UAV trajectory optimizations and simultaneous goal-reaching of multiple robot arms, where we take into consider kinematics-, dynamics-limits, and homotopy-preserving collision constraints. Our method highlights an order of magnitude's speedup, while generating trajectories of comparable qualities as state-of-the-art P-IPM solver.

==> coverletter.txt <==
Dear Editor,

This paper addresses problems of trajectory optimization with non-convex constraints for single UAV, multi-UAV, and multiple robot arms. 

Our contributions are:

1. We present a novel variant of the ADMM algorithm that can efficiently optimize robust multi-robot trajectories that 
are collision-free, satisfy velocity and acceleration limits, and can handle non-linear and forward kinematic constraints,

2. Our method is faster than Newton-type method by incurring a much lower computational cost per iteration,

3. Our method can readily solve (multi-)UAV trajectory planning problems and (multi-)ARM trajectory optimization problems.

Sincerely,
The Authors
